Balancing Costs and Utilities in Future Networks via Market Equilibrium with Externalities

We study the problem of market equilibrium (ME) in future wireless networks, with multiple actors competing and negotiating for a pool of heterogeneous resources (communication and computing) while meeting constraints in terms of global cost. The latter is defined in a general way but is associated with energy and/or carbon emissions. In this direction, service providers competing for network resources do not acquire the latter, but rather the right to consume, given externally defined policies and regulations. We propose to apply the Fisher market model, and prove its convergence towards an equilibrium between utilities, regulatory constraints, and individual budgets. The model is then applied to an exemplary use case of access network, edge computing, and cloud resources, and numerical results assess the theoretical findings of convergence, under different assumptions on the utility function and more or less stringent constraints.

==> Data_files/filtered_1.csv <==
PF_CPU,Us0,Us1
1.0,2.8209611996437646e-10,2.953374322286764
1.1,6.257577250996351e-10,2.6016501427762244
1.2,7.621121204680788e-10,2.3807482461685683
1.3,8.517592772546846e-10,2.325266070434817
1.4,1.9356765516146272e-10,2.274646670584118
1.5,1.2908439071593668e-09,2.14773246826461
1.6,7.198340761002403e-09,1.991720330007587
1.7,1.4294020142769751e-08,1.833472341041899
1.8,0.1010629145439584,1.586059248306249
1.9,0.3349508342724887,1.238532928507725
2.0,0.5134680618199352,0.9737698364626508
2.1,0.6505182528526894,0.7695418123166523
2.2,0.7573132716914287,0.6092035375257183
2.3,0.7731946819888704,0.5478764223173147
2.4,0.7680704494652627,0.5103923638521947
2.5,0.760129185582959,0.4781762460181879
2.6,0.7501672207906624,0.4502461312364156
2.7,0.7484468366696497,0.41628367498639
2.8,0.7781284963545257,0.3550366184605202
2.9,0.8037858586860995,0.3020808794044382
3.0,0.8261052911893707,0.255958329197164


==> Data_files/filtered_10.csv <==
Eng,S0L0K0,S0L0K1,S1L0K0,S1L0K1
10,0.2031627789814978,3.553557974754924e-10,3.3457222310388637e-09,0.3967349038774135
20,0.322503427931507,6.265465197723831e-10,7.865722412575767e-09,0.6297722866793429
30,0.4225971979235352,5.542199412091964e-10,5.552661995895042e-09,0.8252387571727968
40,0.5119503002177824,1.1194245121633975e-09,1.114401140633446e-08,0.9996855308729744
50,0.5940545624284665,4.2309116083635366e-10,4.030211310092927e-09,1.1600540611598669
60,0.7076243276576761,4.882759730499829e-10,0.0612546870495694,1.1696070893160124
70,0.8058611772218768,2.016547263243741e-09,0.3001597075596643,0.9654893768793028
80,0.8827983037814101,9.129064142991263e-10,0.5530459651894193,0.7368062970932927
90,0.9427725380069852,8.266044888594244e-10,0.8305589456421765,0.4641588817365741
100,0.96743618605717,2.654729589510645e-09,1.0137625190317454,0.2669413975145345


==> Data_files/filtered_11.csv <==
Eng,T_L0R0,S0L0R1,S0K1R1,S1L0R1,S1K1R1
10,4.485251107630806,3.6896396700060075e-09,4.41276797762172,0.6307587749517497,10.243227199744087
20,7.11988536095108,8.593055283150719e-09,2.437335508717103,1.001285709290239,12.757038905795806
30,9.329692423805556,5.227236672780906e-09,0.7310954718135899,1.312046720460721,15.142521742814932
40,10.458352236749386,2.089828557496769e-09,5.633398016183547e-09,3.3670374755518124,15.326188634923472
50,10.514823838067104,3.9878993941735665e-09,4.740654199142007e-09,6.324189285307052,13.572088074192598
60,10.3626876038031,3.7379214688571495e-09,2.650595522379398e-09,8.920120060165535,11.69607094700613
70,10.044015070862796,3.7516445373192337e-08,3.2127270088858104e-08,11.336209813425445,9.654893789267266
80,9.544977936592922,1.7234700370086922e-09,1.4090413535452543e-09,13.664373691466947,7.368062995185568
90,8.93185338660195,9.51276552660136e-08,4.1690000819343213e-08,15.613149974807314,5.128203061597959
100,8.931807779581293,2.6059522613890364e-08,1.1494528189333369e-08,15.613271393667208,5.128051537265916


==> Data_files/filtered_12.csv <==
Eng,T_L0R0,S0L0R1,S0K1R1,S1L0R1,S1K1R1
10,4.412037231121336,0.8126511173850366,5.657541134181723,2.8271286479870863e-08,8.381109440282827
20,7.003668037082001,1.290013714324744,4.416931646380971,6.56716499346428e-08,9.352935836666283
30,9.177404551241438,1.6903887938806126,3.0740786495219026,4.671348471678458e-08,10.1540740820628
40,11.117616245734723,2.047801205277364,1.8402322425087796,9.377701860837922e-08,11.048197759644903
50,12.900870012741803,2.376218251374603,0.661090312549342,3.3985425304683193e-08,11.953002744381273
60,14.277649884536253,2.8304973124106665,2.1073347289609016e-08,0.4900374981802731,11.696070903094578
70,14.752027198261512,3.2234447133690804,3.141379685255196e-08,2.401277664964186,9.6548937812519
80,14.907958735367494,3.531193216981144,1.176488163103318e-08,4.424367723345458,7.368062975298214
90,14.704355524565178,3.771090153384187,8.961626097221687e-09,6.644471566487956,4.6415888204676925
100,14.31729785836384,3.869744748524601,2.6782499801694355e-08,8.11010015644887,2.669413984162336


==> Data_files/filtered_13.csv <==
Eng,T_L0R0,S0L0R0,S1L0R0,S0L0R1,S0K1R1,S1L0R1,S1K1R1
10,4.412037231121336,2.0316277965012075,2.380409434620129,0.8126511173850366,5.657541134181723,2.8271286479870863e-08,8.381109440282827
20,7.003668037082001,3.2250342911357097,3.77863374594629,1.290013714324744,4.416931646380971,6.56716499346428e-08,9.352935836666283
30,9.177404551241438,4.225971989579058,4.951432561662378,1.6903887938806126,3.0740786495219026,4.671348471678458e-08,10.1540740820628
40,11.117616245734723,5.119503023081663,5.99811322265306,2.047801205277364,1.8402322425087796,9.377701860837922e-08,11.048197759644903
50,12.900870012741803,5.940545632181288,6.960324380560516,2.376218251374603,0.661090312549342,3.3985425304683193e-08,11.953002744381273
60,14.277649884536253,7.076243285752549,7.201406598783705,2.8304973124106665,2.1073347289609016e-08,0.4900374981802731,11.696070903094578
70,14.752027198261512,8.058611808646665,6.693415389614847,3.2234447133690804,3.141379685255196e-08,2.401277664964186,9.6548937812519
80,14.907958735367494,8.82798305446161,6.079975680905885,3.531193216981144,1.176488163103318e-08,4.424367723345458,7.368062975298214
90,14.704355524565178,9.427725394887164,5.276630129678015,3.771090153384187,8.961626097221687e-09,6.644471566487956,4.6415888204676925
100,14.31729785836384,9.67436190833136,4.64293595003248,3.869744748524601,2.6782499801694355e-08,8.11010015644887,2.669413984162336


==> Data_files/filtered_2.csv <==
PF_CPU,Us0,Us1
1.0,0.6355249634729611,1.486532682778641
1.1,0.6336733223133938,1.3209114896583207
1.2,0.6210487831392872,1.1904047416907646
1.3,0.6065881125017452,1.1626388536762875
1.4,0.6021190474067,1.1540713863108916
1.5,0.5940545628515602,1.1600540651900768
1.6,0.5924175774452541,1.153071472812382
1.7,0.6541432646513754,1.0102504674292725
1.8,0.6753635533672432,0.9256656651292716
1.9,0.6886074565030047,0.8492278779313019
2.0,0.6958229741797209,0.7811167098540819
2.1,0.6982923452193992,0.7210083746263627
2.2,0.697024097026122,0.6682075370015653
2.3,0.6928245699250665,0.621904868662806
2.4,0.6863514126461859,0.5812920495846783
2.5,0.6781637196689366,0.5456023774127249
2.6,0.6687058682194762,0.5141651070148157
2.7,0.6583457858648926,0.4863897866903607
2.8,0.647427907254698,0.4617344362852829
2.9,0.636158657769533,0.4397893499417268
3.0,0.6247498775088517,0.4201690774807226


==> Data_files/filtered_3.csv <==
PF_Radio,Us0,Us1
1.0,2.656277442771584,0.7096229902493132
1.1,1.6202235632172115,1.357208805640277
1.2,0.9841984812616624,1.658808859533461
1.3,1.315437164194294e-07,2.4599605000036577
1.4,4.26847008033878e-09,2.3155595822712547
1.5,1.2908439071593668e-09,2.14773246826461
1.6,8.473597318750138e-10,1.9579554778369024
1.7,2.291385069588922e-09,1.7521277165157323
1.8,5.999615521048521e-10,1.5851113510193888
1.9,1.487645281330168e-09,1.4631776874094955
2.0,4.821265107506645e-10,1.373392930878338
2.1,3.1882195156608094e-09,1.3064265112385378
2.2,1.900283915577441e-09,1.2556684754020322
2.3,3.7410047393622306e-10,1.2165127281694217
2.4,1.150741627727299e-09,1.1827492578867531
2.5,1.916958154001695e-09,1.149847317546572
2.6,3.467758610745349e-10,1.1179934730403742
2.7,2.702885847045422e-09,1.08733081820185
2.8,4.3766767092477853e-10,1.0579536581056912
2.9,6.584915529267076e-10,1.0299148112689231
3.0,1.3187084568939406e-09,1.0032333626223762


==> Data_files/filtered_4.csv <==
PF_Radio,Us0,Us1
1.0,1.9150028592854584,1.3984023619103274
1.1,1.5949980702873892,1.379044914680054
1.2,1.278123766382871,1.357208957034395
1.3,0.9700271712238816,1.3572088087788134
1.4,0.7079114440059545,1.35720878419263
1.5,0.5940545628515602,1.1600540651900768
1.6,0.517088970645378,0.9910796591567864
1.7,0.4570753997758947,0.8760665354488182
1.8,0.4135063983859359,0.7925574189762578
1.9,0.381702365138242,0.7315814881700801
2.0,0.3539384310390669,0.694116275200773
2.1,0.32403923568095,0.674116613333435
2.2,0.2986154121004633,0.6539648766447207
2.3,0.2768626970163438,0.6340000593932351
2.4,0.2581354234577482,0.6144714380573214
2.5,0.2419071607398104,0.5955723224712558
2.6,0.227760055101304,0.5774185726356134
2.7,0.2153507339886753,0.5600931654982102
2.8,0.2044032993929715,0.5436339257280803
2.9,0.1946905112454696,0.528057296222292
3.0,0.1860300488760984,0.5133483639164956


==> Data_files/filtered_5.csv <==
Bud,Us0,Us1
0.1,1.167750509889533,5.181639351216464e-10
0.2,1.1677505095862075,1.188408113699225e-09
0.3,1.167750506039439,7.916774747643125e-09
0.4,0.1309932739805492,1.9564122984353711
0.5,1.2908439071593668e-09,2.14773246826461
0.6,3.9670163188724535e-09,2.147732464157878
0.7,1.2161391198705983e-09,2.147732468249117
0.8,5.21398848718498e-10,2.147732469373413
0.9,2.9975519462142265e-10,2.1477324696293327


==> Data_files/filtered_6.csv <==
Bud,Us0,Us1
0.1,1.05164470798239,0.2409385757501326
0.2,0.93659638686055,0.4766596890914225
0.3,0.8222335071043456,0.7079507669361389
0.4,0.7081720743085929,0.9355489593793924
0.5,0.5940545628515602,1.1600540651900768
0.6,0.4859322476195211,1.3693863583341517
0.7,0.3856725987637633,1.549218124062545
0.8,0.2711022609799544,1.7393199551629983
0.9,0.1428617482875644,1.938563740215242


==> Data_files/filtered_7.csv <==
Eng,Us0,Us1
10,6.580694367537227e-10,0.7869642744085861
20,1.523761962203448e-09,1.2492279162703055
30,9.327848791180902e-10,1.6369516568417957
40,5.165744500715138e-10,1.953498547884528
50,1.2908439071593668e-09,2.14773246826461
60,1.2752978184095142e-09,2.284622102413191
70,1.2175626669502667e-08,2.3825156068851383
80,5.426652648415204e-10,2.4448530110013427
90,2.9586662457396253e-08,2.464464054640766
100,8.099688427870155e-09,2.4644640783832674


==> Data_files/filtered_8.csv <==
Eng,Us0,Us1
10,0.2031627793364262,0.3967349072228831
20,0.3225034285582061,0.6297722945451176
30,0.4225971984777903,0.8252387627254792
40,0.5119503013371515,0.9996855420169802
50,0.5940545628515602,1.1600540651900768
60,0.7076243281459448,1.2308617763655842
70,0.8058611792384932,1.2656490844390276
80,0.8827983046943682,1.2898522622827735
90,0.9427725388335906,1.2947178273787534
100,0.967436188711984,1.280703916546344


==> Data_files/filtered_9.csv <==
Eng,S0L0K0,S0L0K1,S1L0K0,S1L0K1
10,3.783285963591455e-10,2.790685860299863e-10,0.0788448469308342,0.7081194274777501
20,8.803703893589992e-10,6.433755320854642e-10,0.125160713820303,1.1240672024500444
30,5.432197228601262e-10,3.895730408280887e-10,0.164005840133715,1.472945816708081
40,3.2532598821256684e-10,1.9125711866764143e-10,0.4208796845128769,1.5326188633716502
50,8.911090752125092e-10,3.9973862832709184e-10,0.7905236608093502,1.35720880745526
60,9.345966823451844e-10,3.4069997850343716e-10,1.11501500765106,1.1696070947621309
70,8.82641372044108e-09,3.3491819894415242e-09,1.417026227637371,0.9654893792477676
80,3.992771101659825e-10,1.4338163996521294e-10,1.7080467114716715,0.7368062995296708
90,2.3564189899615574e-08,6.022624537235799e-09,1.95164374787207,0.5128203067688708
100,6.447670988965368e-09,1.6524526915053136e-09,1.951658924490133,0.5128051538931345

